The Second-Order Coding Rate of Identification with Noiseless Feedback

We investigate second-order coding rates for identification over discrete memoryless channels (DMCs) with noiseless feedback. For deterministic encoding, we derive an achievable second-order rate and prove its optimality for the class of simpledispersion channels. For randomized encoding, we characterize the second-order capacity for arbitrary DMCs. Achievability follows from a two-phase construction that generates common randomness and transmits a hash, using threshold-based decoding and a tag-transmission phase of logarithmic length. The converse bounds combine counting arguments with martingale methods to handle the dependence introduced by feedback. For weakly symmetric channels, the deterministic identificationfeedback dispersion coincides with the transmission dispersion, while the randomized identification-feedback dispersion vanishes when the entropy-maximizing output distribution is uniform.

==> figures/example1_second_order_rates.dat <==
# Example 1 second-order Gaussian approximation
# p 0.8
# q 0.3370093792837849
# lambda1 0.1
# lambda2 0.01
# y_quantity normalized
n idf_nonoptimal idf_optimal idf_timid_bold idf idf_capacity idf_randomized_capacity
100 0.76814190702201 0.862792434754017 0.8796946471308204 1.110726464006149 0.9219280948873622 1.209843007488146
110 0.7752987180150545 0.8655444552598748 0.8816600824366413 1.115339091302728 0.9219280948873622 1.209843007488146
119 0.7809525276074958 0.8677185241223522 0.8832127568046209 1.118983021047568 0.9219280948873622 1.209843007488146
129 0.7865269064009502 0.8698620493267923 0.8847436175328589 1.122575756947559 0.9219280948873622 1.209843007488146
138 0.7910165981264894 0.8715884779981199 0.8859765966681474 1.125469402542863 0.9219280948873622 1.209843007488146
148 0.7955166271542856 0.8733188816895805 0.8872124146794163 1.128369710619908 0.9219280948873622 1.209843007488146
157 0.7991933553397508 0.8747327001306012 0.8882221341470175 1.1307393941014 0.9219280948873622 1.209843007488146
167 0.8029247698742933 0.8761675472049333 0.8892468718233333 1.133144323413297 0.9219280948873622 1.209843007488146
176 0.8060073941854351 0.8773529138891117 0.890093435839288 1.135131101750253 0.9219280948873622 1.209843007488146
186 0.8091665909844334 0.8785677251201661 0.8909610285328525 1.137167231725529 0.9219280948873622 1.209843007488146
195 0.811799518335161 0.8795801690797285 0.8916840947669352 1.138864176437312 0.9219280948873622 1.209843007488146
205 0.8145191622112884 0.8806259582898958 0.8924309754793915 1.140617010708357 0.9219280948873622 1.209843007488146
215 0.8170467852744492 0.8815979094155659 0.8931251225810786 1.142246085885545 0.9219280948873622 1.209843007488146
224 0.8191753759926836 0.8824164199659845 0.89370968564322 1.143617981225483 0.9219280948873622 1.209843007488146
234 0.8213949188814037 0.8832699045067004 0.8943192263954508 1.145048496034996 0.9219280948873622 1.209843007488146
243 0.8232742093743538 0.8839925512243642 0.8948353255195338 1.146259715198728 0.9219280948873622 1.209843007488146
253 0.8252435469515707 0.8847498238980065 0.8953761537748984 1.147528970496049 0.9219280948873622 1.209843007488146
262 0.8269186707301449 0.8853939620473814 0.8958361837266786 1.148608602426208 0.9219280948873622 1.209843007488146
272 0.8286815218976669 0.8860718341564132 0.8963203057646816 1.149744775426029 0.9219280948873622 1.209843007488146
281 0.8301869466274796 0.8866507176466291 0.8967337322079825 1.150715034834643 0.9219280948873622 1.209843007488146
291 0.8317770349893144 0.8872621569849249 0.8971704093549355 1.151739860694778 0.9219280948873622 1.209843007488146
301 0.8332872098265098 0.8878428670418808 0.897585140293879 1.152713181589158 0.9219280948873622 1.209843007488146
310 0.8345834095454931 0.8883412968886093 0.8979411084329791 1.153548593647882 0.9219280948873622 1.209843007488146
320 0.8359590023704919 0.8888702558992339 0.8983188798604086 1.154435175258006 0.9219280948873622 1.209843007488146
329 0.8371430249842992 0.8893255500960157 0.8986440414233352 1.15519828819106 0.9219280948873622 1.209843007488146
339 0.8384029029230705 0.8898100130678263 0.8989900347134043 1.156010290544676 0.9219280948873622 1.209843007488146
348 0.8394900450396802 0.8902280536449212 0.8992885905227592 1.156710963149724 0.9219280948873622 1.209843007488146
358 0.8406495690342906 0.8906739273466723 0.8996070241657841 1.157458286508379 0.9219280948873622 1.209843007488146
367 0.8416523582634849 0.8910595315668309 0.8998824146095543 1.158104592939524 0.9219280948873622 1.209843007488146
377 0.8427241785349557 0.8914716804091783 0.9001767626655658 1.158795390481337 0.9219280948873622 1.209843007488146
386 0.843652986220377 0.8918288363825247 0.9004318359683285 1.159394015160291 0.9219280948873622 1.209843007488146
396 0.844647627752744 0.8922113075551898 0.9007049888553127 1.160035070329551 0.9219280948873622 1.209843007488146
406 0.8456052913523266 0.8925795595414902 0.9009679866977245 1.160652292897628 0.9219280948873622 1.209843007488146
415 0.8464374243105663 0.8928995410202384 0.9011965107563941 1.161188609869153 0.9219280948873622 1.209843007488146
425 0.8473308364956059 0.8932430863025999 0.9014418635892177 1.161764421838452 0.9219280948873622 1.209843007488146
434 0.8481083624427579 0.8935420696560066 0.901655391227325 1.162265544113599 0.9219280948873622 1.209843007488146
444 0.8489443999630146 0.8938635525625203 0.9018849875742035 1.162804377609503 0.9219280948873622 1.209843007488146
453 0.8496730407882866 0.8941437380382162 0.9020850901624435 1.163273992995925 0.9219280948873622 1.209843007488146
463 0.850457592312783 0.8944454229486344 0.9023005471958874 1.163779643317134 0.9219280948873622 1.209843007488146
472 0.851142264321269 0.8947087010216437 0.9024885748718585 1.164220920416475 0.9219280948873622 1.209843007488146
482 0.8518804057701969 0.8949925397880505 0.9026912865636753 1.16469665903796 0.9219280948873622 1.209843007488146
491 0.8525253598623459 0.8952405450642353 0.9028684067285889 1.165112337592749 0.9219280948873622 1.209843007488146
501 0.8532214931566064 0.8955082303646402 0.903059581953899 1.165561001591042 0.9219280948873622 1.209843007488146
511 0.8538970907056503 0.895768019020577 0.9032451175614074 1.165996430121885 0.9219280948873622 1.209843007488146
520 0.8544883902243799 0.8959953924138704 0.9034075028684324 1.166377527834706 0.9219280948873622 1.209843007488146
530 0.8551276435583065 0.8962412055679573 0.9035830574657362 1.166789532200948 0.9219280948873622 1.209843007488146
539 0.8556876944862609 0.896456562888355 0.9037368611456055 1.167150489923636 0.9219280948873622 1.209843007488146
549 0.8562937493171826 0.896689610166534 0.9039032986221736 1.167541097564252 0.9219280948873622 1.209843007488146
558 0.8568252102547793 0.896893973730103 0.9040492507915731 1.167883628788034 0.9219280948873622 1.209843007488146
568 0.8574008438773042 0.8971153230901168 0.9042073338604186 1.168254629693699 0.9219280948873622 1.209843007488146
577 0.8579060671869175 0.8973095974546969 0.9043460805355793 1.168580250536705 0.9219280948873622 1.209843007488146
587 0.8584537421569777 0.8975201958272983 0.9044964854747788 1.168933231846258 0.9219280948873622 1.209843007488146
596 0.8589348178702449 0.8977051846762519 0.904628600629496 1.169243289352163 0.9219280948873622 1.209843007488146
606 0.8594567264248117 0.8979058750459915 0.904771929480929 1.169579663981513 0.9219280948873622 1.209843007488146
616 0.8599658740214512 0.8981016584232276 0.9049117538612685 1.16990781406184 0.9219280948873622 1.209843007488146
625 0.8604136197412213 0.8982738308340144 0.9050347157847455 1.170196390095347 0.9219280948873622 1.209843007488146
635 0.8608999078046095 0.8984608239966813 0.9051682623782646 1.170509807006506 0.9219280948873622 1.209843007488146
644 0.8613278473910995 0.8986253803218984 0.905285785053219 1.17078561781384 0.9219280948873622 1.209843007488146
654 0.8617929367486613 0.8988042219107444 0.9054135099637417 1.171085371973636 0.9219280948873622 1.209843007488146
663 0.8622024885613974 0.8989617075545534 0.9055259829063829 1.17134933169992 0.9219280948873622 1.209843007488146
673 0.8626478758825903 0.8991329730863893 0.9056482971559402 1.171636387724912 0.9219280948873622 1.209843007488146
682 0.863040320042979 0.899283880296017 0.9057560719189095 1.171889321419591 0.9219280948873622 1.209843007488146
692 0.8634673581274795 0.8994480899651659 0.9058733470193729 1.172164551201007 0.9219280948873622 1.209843007488146
702 0.8638852386578341 0.8996087782646963 0.9059881072315361 1.172433878858659 0.9219280948873622 1.209843007488146
711 0.8642537684550808 0.899750489644252 0.9060893145256035 1.172671399537079 0.9219280948873622 1.209843007488146
721 0.8646551256376434 0.8999048241932095 0.9061995370224137 1.172930077752525 0.9219280948873622 1.209843007488146
730 0.8650092731235512 0.9000410051185216 0.9062967945820932 1.173158328905461 0.9219280948873622 1.209843007488146
740 0.865395167890026 0.9001893938787494 0.9064027707213398 1.173407041458466 0.9219280948873622 1.209843007488146
749 0.8657358448074234 0.9003203949438132 0.9064963289335075 1.17362661071215 0.9219280948873622 1.209843007488146
759 0.8661072451101557 0.9004632101236461 0.9065983245385741 1.173865981456467 0.9219280948873622 1.209843007488146
768 0.866435284286295 0.9005893515769187 0.9066884121179587 1.174077405575348 0.9219280948873622 1.209843007488146
778 0.8667930753190645 0.9007269335614018 0.9067866702847031 1.174308005026113 0.9219280948873622 1.209843007488146
787 0.867109239235654 0.9008485086012502 0.9068734966274268 1.174511775436324 0.9219280948873622 1.209843007488146
797 0.867454232314029 0.9009811693669166 0.906968240162943 1.174734126493518 0.9219280948873622 1.209843007488146
807 0.8677927928501389 0.901111356616343 0.9070612171650567 1.174952331720948 0.9219280948873622 1.209843007488146
816 0.8680921608707516 0.9012264731022085 0.9071434309440315 1.175145277029262 0.9219280948873622 1.209843007488146
826 0.8684190365944944 0.9013521671711845 0.9072331990109378 1.175355951292895 0.9219280948873622 1.209843007488146
835 0.8687081900318174 0.9014633558262468 0.9073126076155617 1.175542313212917 0.9219280948873622 1.209843007488146
845 0.8690240379539036 0.9015848093562 0.9073993471784678 1.175745879961906 0.9219280948873622 1.209843007488146
854 0.869303544759776 0.9016922885759301 0.9074761065822039 1.175926024543564 0.9219280948873622 1.209843007488146
864 0.869608971309875 0.9018097347582762 0.9075599841815262 1.176122874627135 0.9219280948873622 1.209843007488146
873 0.8698793561874945 0.9019137063076724 0.9076342384807037 1.176297140046231 0.9219280948873622 1.209843007488146
883 0.870174922113091 0.9020273607675801 0.9077154081114134 1.176487634871045 0.9219280948873622 1.209843007488146
892 0.8704366706610726 0.9021280113746903 0.9077872906632861 1.176656334100133 0.9219280948873622 1.209843007488146
902 0.8707228953586449 0.902238073836556 0.9078658949643572 1.176840808421763 0.9219280948873622 1.209843007488146
912 0.8710043994130265 0.9023463210615971 0.9079432028613732 1.177022240247559 0.9219280948873622 1.209843007488146
921 0.8712538230945419 0.9024422323671834 0.9080117007035315 1.177182995992385 0.9219280948873622 1.209843007488146
931 0.8715267075326681 0.9025471650767635 0.9080866414431463 1.177358872400095 0.9219280948873622 1.209843007488146
940 0.8717685710911423 0.9026401692755871 0.9081530630906481 1.177514755579482 0.9219280948873622 1.209843007488146
950 0.8720332669957624 0.9027419532346771 0.908225755058726 1.177685354405709 0.9219280948873622 1.209843007488146
959 0.8722679447801458 0.9028321942757667 0.908290203316947 1.177836606290829 0.9219280948873622 1.209843007488146
969 0.8725248536432507 0.9029309838707535 0.9083607567730068 1.178002186300674 0.9219280948873622 1.209843007488146
978 0.8727526945558285 0.903018595918088 0.9084233274590464 1.178149031762104 0.9219280948873622 1.209843007488146
988 0.8730021908399351 0.9031145351416703 0.9084918452396515 1.178309834299936 0.9219280948873622 1.209843007488146
997 0.8732235205179123 0.9031996434130694 0.9085526277814492 1.178452483213701 0.9219280948873622 1.209843007488146
1007 0.8734659539515025 0.9032928667469249 0.9086192059305931 1.178608733682585 0.9219280948873622 1.209843007488146
1017 0.8737048028226631 0.9033847117029918 0.9086847996712397 1.178762673869624 0.9219280948873622 1.209843007488146
1026 0.8739167743633869 0.9034662214742148 0.9087430122397109 1.17889929138206 0.9219280948873622 1.209843007488146
1036 0.8741490511033069 0.9035555392376594 0.9088068011124091 1.179048995773018 0.9219280948873622 1.209843007488146
1045 0.8743552430958743 0.9036348265895596 0.9088634264756278 1.179181888316104 0.9219280948873622 1.209843007488146
1055 0.8745812436699423 0.9037217309684479 0.9089254917597105 1.179327547663263 0.9219280948873622 1.209843007488146
1064 0.8747819140625257 0.9037988950902676 0.9089806007565527 1.179456881486854 0.9219280948873622 1.209843007488146
1074 0.8750019161067553 0.9038834928444404 0.9090410186976583 1.179598674729054 0.9219280948873622 1.209843007488146
1083 0.8751973070127793 0.9039586268364598 0.9090946778183908 1.179724605877369 0.9219280948873622 1.209843007488146
1093 0.8754115712679075 0.904041018228989 0.9091535200223018 1.179862701064296 0.9219280948873622 1.209843007488146
1103 0.8756229150399273 0.9041222866032619 0.9092115601901358 1.17999891397431 0.9219280948873622 1.209843007488146
1112 0.8758106818050714 0.9041944888716323 0.9092631255353479 1.180119931297128 0.9219280948873622 1.209843007488146
1122 0.8760166560953031 0.904273692510089 0.9093196911121818 1.180252683529154 0.9219280948873622 1.209843007488146
1131 0.8761996924604276 0.9043440757898251 0.9093699573738749 1.180370652067776 0.9219280948873622 1.209843007488146
1141 0.8764005208460666 0.9044213006649786 0.9094251097594739 1.180500087719273 0.9219280948873622 1.209843007488146
1150 0.8765790221504182 0.9044899400702076 0.9094741305825819 1.180615133371551 0.9219280948873622 1.209843007488146
1160 0.8767749153890514 0.9045652672250257 0.9095279276561326 1.180741388277627 0.9219280948873622 1.209843007488146
1169 0.8769490658624517 0.9046322335979492 0.9095757536346695 1.180853629781294 0.9219280948873622 1.209843007488146
1179 0.8771402228218973 0.9047057395034066 0.9096282500101379 1.180976832113999 0.9219280948873622 1.209843007488146
1188 0.8773101963840904 0.9047710997216749 0.9096749289067184 1.181086381561851 0.9219280948873622 1.209843007488146
1198 0.8774968048911106 0.9048428566031107 0.9097261761659265 1.181206652377175 0.9219280948873622 1.209843007488146
1208 0.8776810914173798 0.9049137206094033 0.9097767857524407 1.181325426655591 0.9219280948873622 1.209843007488146
1217 0.8778450034980486 0.9049767499960388 0.9098218000179717 1.181431069425572 0.9219280948873622 1.209843007488146
1227 0.8780250087063778 0.9050459676999806 0.9098712338498871 1.181547084357121 0.9219280948873622 1.209843007488146
1236 0.8781851420770764 0.9051075440529488 0.9099152103892589 1.181650291715467 0.9219280948873622 1.209843007488146
1246 0.8783610292100626 0.9051751782264884 0.909963513296985 1.181763652511431 0.9219280948873622 1.209843007488146
1255 0.8785175268585255 0.9052353565291024 0.9100064913781256 1.181864516614989 0.9219280948873622 1.209843007488146
1265 0.8786894505757089 0.9053014666437317 0.9100537058349542 1.181975322954793 0.9219280948873622 1.209843007488146
1274 0.8788424480276656 0.9053602990099264 0.9100957226765432 1.182073931151082 0.9219280948873622 1.209843007488146
1284 0.8790105549771609 0.9054249414564906 0.910141888955632 1.18218227755072 0.9219280948873622 1.209843007488146
1293 0.8791601807896542 0.905482477320521 0.9101829798625767 1.182278712695877 0.9219280948873622 1.209843007488146
1303 0.8793246101339334 0.9055457056113982 0.910228136181344 1.18238468884678 0.9219280948873622 1.209843007488146
1313 0.8794871574063238 0.9056082101860229 0.9102727756371479 1.182489451985885 0.9219280948873622 1.209843007488146
1322 0.8796318702494577 0.9056638568577253 0.9103125173225686 1.182582720679309 0.9219280948873622 1.209843007488146
1332 0.8797909389763366 0.9057250238214243 0.9103562014847135 1.1826852418654 0.9219280948873622 1.209843007488146
1341 0.8799325768759508 0.9057794880799499 0.9103950987154514 1.182776528730824 0.9219280948873622 1.209843007488146
1351 0.8800882893810253 0.9058393644700627 0.9104378611770182 1.1828768868026 0.9219280948873622 1.209843007488146
1360 0.8802269597125914 0.9058926876046816 0.9104759434410035 1.182966261044455 0.9219280948873622 1.209843007488146
1370 0.8803794323809724 0.90595131817497 0.9105178161641898 1.183064531013138 0.9219280948873622 1.209843007488146
1379 0.8805152373429996 0.9060035394842457 0.9105551115276322 1.183152058499259 0.9219280948873622 1.209843007488146
1389 0.8806645809868111 0.9060609668454808 0.9105961249441571 1.183248311784232 0.9219280948873622 1.209843007488146
1398 0.8807976179173994 0.9061121237589959 0.9106326601384791 1.183334055249874 0.9219280948873622 1.209843007488146
1408 0.8809439381142478 0.9061683885091113 0.9106728432425348 1.183428359896829 0.9219280948873622 1.209843007488146
1418 0.8810887077533961 0.9062240570206801 0.9107126005255298 1.183521665195781 0.9219280948873622 1.209843007488146
1427 0.8812176971909544 0.9062736575449282 0.9107480241792915 1.183604800016755 0.9219280948873622 1.209843007488146
1437 0.881359595139927 0.9063282218006689 0.9107869928259422 1.183696254486266 0.9219280948873622 1.209843007488146
1446 0.8814860427194554 0.9063768448999957 0.9108217184233323 1.183777751057502 0.9219280948873622 1.209843007488146
1456 0.8816251626782331 0.9064303409305187 0.9108599241659446 1.18386741508803 0.9219280948873622 1.209843007488146
1465 0.8817491507997297 0.9064780182903333 0.9108939743360175 1.183947326517048 0.9219280948873622 1.209843007488146
1475 0.881885582243197 0.9065304805015656 0.9109314417465828 1.184035257775937 0.9219280948873622 1.209843007488146
1484 0.8820071896148937 0.9065772423876761 0.9109648381045433 1.184113634790881 0.9219280948873622 1.209843007488146
1494 0.8821410180346735 0.9066287036538546 0.9110015906611518 1.18419988837823 0.9219280948873622 1.209843007488146
1504 0.8822735095009945 0.9066796508190823 0.9110379760576476 1.18428528028738 0.9219280948873622 1.209843007488146
1513 0.882391627012588 0.9067250707434484 0.9110704140146856 1.184361408056956 0.9219280948873622 1.209843007488146
1523 0.8825216387683708 0.9067750643814338 0.9111061184220307 1.184445201770969 0.9219280948873622 1.209843007488146
1532 0.882637559302265 0.9068196394982893 0.9111379530352692 1.184519913569198 0.9219280948873622 1.209843007488146
1542 0.8827651677445052 0.9068687089860969 0.9111729974339468 1.184602158326608 0.9219280948873622 1.209843007488146
1551 0.8828789585723602 0.9069124651635255 0.9112042471778289 1.184675497510663 0.9219280948873622 1.209843007488146
1561 0.8830042368429939 0.9069606386265467 0.9112386516544029 1.184756240452087 0.9219280948873622 1.209843007488146
1570 0.8831159623875625 0.9070036006371377 0.9112693342209917 1.184828248542996 0.9219280948873622 1.209843007488146
1580 0.883238980549634 0.9070509050168318 0.9113031180164878 1.184907534824678 0.9219280948873622 1.209843007488146
1589 0.8833487025380278 0.9070930965966145 0.9113332503575575 1.184978251606104 0.9219280948873622 1.209843007488146
1599 0.8834695277403439 0.9071395577138247 0.9113664319126797 1.185056124506039 0.9219280948873622 1.209843007488146
1609 0.8835892247849357 0.9071855850186574 0.9113993036481037 1.185133270298452 0.9219280948873622 1.209843007488146
1618 0.8836960019784895 0.9072266442315532 0.9114286272765006 1.18520208913384 0.9219280948873622 1.209843007488146
1628 0.8838136032811137 0.9072718656572205 0.9114609234699327 1.18527788420222 0.9219280948873622 1.209843007488146
1637 0.8839185217931728 0.9073122101482112 0.9114897366589404 1.185345505101125 0.9219280948873622 1.209843007488146
1647 0.884034087804334 0.9073566489398469 0.9115214739115673 1.185419988406351 0.9219280948873622 1.209843007488146
1656 0.8841372009399089 0.9073962992063974 0.9115497913000452 1.185486445724317 0.9219280948873622 1.209843007488146
1666 0.8842507896968365 0.9074399776811543 0.9115809855503093 1.185559654671891 0.9219280948873622 1.209843007488146
1675 0.8843521486449933 0.9074789534070817 0.9116088211960266 1.18562498140072 0.9219280948873622 1.209843007488146
1685 0.8844638158941116 0.9075218930012257 0.9116394877532592 1.1856969519197 0.9219280948873622 1.209843007488146
1694 0.8845634698347516 0.90756021309776 0.9116668551622196 1.185761179756269 0.9219280948873622 1.209843007488146
1704 0.8846732691466388 0.9076024344108748 0.9116970087382114 1.185831946373362 0.9219280948873622 1.209843007488146
1714 0.8847821061473593 0.907644285684867 0.9117268980400252 1.18590209277249 0.9219280948873622 1.209843007488146
1723 0.8848792482281378 0.9076816398917259 0.9117535756308444 1.185964701693402 0.9219280948873622 1.209843007488146
1733 0.8849862951050373 0.9077228028064098 0.9117829733208827 1.186033694342066 0.9219280948873622 1.209843007488146
1742 0.8850818481312944 0.9077595459714748 0.9118092145184729 1.186095279103437 0.9219280948873622 1.209843007488146
1752 0.8851871534245308 0.9078000391920787 0.9118381339270498 1.186163149286195 0.9219280948873622 1.209843007488146
1761 0.8852811602518372 0.9078361877946742 0.9118639505005987 1.186223737508815 0.9219280948873622 1.209843007488146
1771 0.8853847706786754 0.907876029285466 0.9118924044574178 1.186290515335351 0.9219280948873622 1.209843007488146
1780 0.885477272561781 0.9079115991893499 0.9119178077364882 1.186350133608267 0.9219280948873622 1.209843007488146
1790 0.8855792331036737 0.9079508062471232 0.9119458085945563 1.186415848069522 0.9219280948873622 1.209843007488146
1799 0.8856702697725772 0.9079858127297383 0.9119708094899777 1.186474521999067 0.9219280948873622 1.209843007488146
1809 0.8857706237572178 0.9080244020153634 0.9119983691481388 1.186539201020118 0.9219280948873622 1.209843007488146
1819 0.8858701490523228 0.908062672643615 0.9120257012278894 1.186603345943513 0.9219280948873622 1.209843007488146
1828 0.885959022667546 0.9080968473635791 0.9120501080958764 1.186660625766037 0.9219280948873622 1.209843007488146
1838 0.8860570045227297 0.9081345244902951 0.9120770163092826 1.1867237759289 0.9219280948873622 1.209843007488146
1847 0.8861445069740457 0.9081681719543077 0.9121010466221313 1.186780172024291 0.9219280948873622 1.209843007488146
1857 0.8862409848738323 0.9082052707625385 0.9121275418126088 1.186842352874743 0.9219280948873622 1.209843007488146
1866 0.8863271510599608 0.9082384043902628 0.912151205154361 1.18689788773553 0.9219280948873622 1.209843007488146
1876 0.8864221630890621 0.9082749395247864 0.9121772977809031 1.186959123819501 0.9219280948873622 1.209843007488146
1885 0.8865070266777245 0.9083075722625276 0.9122006033975385 1.187013819144826 0.9219280948873622 1.209843007488146
1895 0.8866006095842061 0.9083435578541388 0.9122263035520625 1.187074134146766 0.9219280948873622 1.209843007488146
1905 0.88669345464698 0.9083792597214748 0.9122518010766617 1.187133973601981 0.9219280948873622 1.209843007488146
1914 0.8867763923223916 0.9084111518845711 0.9122745777904235 1.187187427659367 0.9219280948873622 1.209843007488146
1924 0.8868678619090338 0.9084463248377688 0.9122996975756422 1.187246380608182 0.9219280948873622 1.209843007488146
1933 0.8869495769228432 0.9084777468487536 0.9123221385166301 1.187299046649468 0.9219280948873622 1.209843007488146
1943 0.8870397046633651 0.9085124038196174 0.9123468897980916 1.18735713476672 0.9219280948873622 1.209843007488146
1952 0.8871202267638006 0.9085433671176265 0.9123690031358964 1.1874090319649 0.9219280948873622 1.209843007488146
1962 0.8872090451482224 0.9085775205995982 0.912393394836155 1.18746627619069 0.9219280948873622 1.209843007488146
1971 0.8872884030799676 0.908608036237873 0.9124151884647698 1.187517423071965 0.9219280948873622 1.209843007488146
1981 0.8873759435075258 0.9086416983049538 0.9124392292068233 1.187573843643376 0.9219280948873622 1.209843007488146
1990 0.8874541650548299 0.9086717769674181 0.9124607107564823 1.187624258114937 0.9219280948873622 1.209843007488146
2000 0.8875404578806141 0.9087049592921012 0.9124844088765808 1.18767987459609 0.9219280948873622 1.209843007488146

